The landscape of binary core-collapse supernova progenitors and the late emergence of Wolf-Rayet winds

The majority of core-collapse supernova (CCSN) progenitors are massive stars in multiple systems, and their evolution and final fate are affected by interactions with their companions. These interactions can explain the presence of circumstellar material in many CCSNe, and the inferred low mass in stripped-envelope supernova progenitors. Through binary interactions, stars can gain mass, lose mass, or merge, impacting their final properties. Specific sub-types of binary interaction products have been investigated but few detailed full population models exist. Using thousands of detailed simulations with updated prescriptions for binary interactions and winds at Milky Way and Magellanic Clouds metallicities, we follow the evolution of single massive stars, primaries in interacting binaries and coalescence products following common envelope evolution. We also follow the evolution of the surviving secondary star, with a compact companion formed from the evolutionary end of the primary star or alone if the system was disrupted in the first supernova. The endpoints of our simulations map the rich landscape of CCSN progenitors, and provide detailed mass-loss history and progenitor structures. We identify an important evolutionary phase for stripped-envelope supernova progenitors, in which the wind mass-loss rate of stars stripped by binary interaction rapidly increases in their final evolutionary stages, after core helium burning. These strong winds would give rise to a Wolf-Rayet (WR) spectral appearance, though only for a few millennia, in contrast to hundreds of millennia for their more massive WR counterparts. Such lightweight WR stars in binaries can account for observed properties of type Ib/c supernovae.

==> svg-inkscape/orcid_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'orcid_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{54bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{orcid_svg-tex.pdf}}%
  \end{picture}%
\endgroup%

